Multi-Channel Operation for the Release 2 of ETSI Cooperative Intelligent Transport Systems

Vehicles and road infrastructure are starting to be equipped with vehicle-to-everything (V2X) communication solutions to increase road safety and provide new services to drivers and passengers. In Europe, the deployment is based on a set of Release 1 standards developed by ETSI to support basic use cases for cooperative intelligent transport systems (C-ITS). For them, the capacity of a single 10 MHz channel in the ITS band at 5.9 GHz is considered sufficient. At the same time, the ITS stakeholders are working towards several advanced use cases, which imply a significant increment of data traffic and the need for multiple channels. To address this issue, ETSI has recently standardized a new multi-channel operation (MCO) concept for flexible, efficient, and future-proof use of multiple channels. This new concept is defined in a set of new specifications that represent the foundation for the future releases of C-ITS standards. The present paper provides a comprehensive review of the new set of specifications, describing the main entities extending the C-ITS architecture at the different layers of the protocol stack, In addition, the paper provides representative examples that describe how these MCO standards will be used in the future and discusses some of the main open issues arising. The review and analysis of this paper facilitate the understanding and motivation of the new set of Release 2 ETSI specifications for MCO and the identification of new research opportunities.

==> Figures/Source_files/Message_Transmission.txt <==
#title MCO Process: Resource Allocation

participantgroup **++Message\nGenerating\nEntities++**
participant CP Service
end 

participantgroup **++MCO_FAC++**
participant "++Message Handling Entity++" as MHE
participant "++Bandwidth Manamenement Entity++" as BME
end




participant "++**Networking & Transport layer** \n BTP, GN Core & GAGH++" as NT

participant "++**Access Layer ** \n ALI Group & Transceiver++" as AL



CP Service->MHE:CPM Disseminiation Request

note over MHE: AliID Selection


group Message Withdrawn or Offloading Performed
MHE ->BME: Notification: Reason
MHE ->CP Service: Notification: Reason
end




group Message Dissemination Accepted
MHE->NT:Message transmission request: AliID, Message
note over NT:BTP Header\nVerify AliID + GN headers\nPerform GN Media Dependent & Independent Operations 


NT->AL:Packet transmission request: AliID, Packet

note over AL: Enforce Channel Usage Limitations\nApply Transmission Parameters\nInclude Headers and Transmit Frame 


group Frame Dropped
NT<--AL:Notification: AliID, Reason
BME<--NT:Notification: AliID, Reason
end 

end 


==> Figures/Source_files/Resource_Allocation.txt <==
#title MCO Process: Resource Allocation

participantgroup **++ Message\nTriggering\nEntities ++**
participant CA Service
end 

participantgroup **++ MCO_FAC ++**

participant Bandwidth Management Entity
participant Message Handling Entity
end


participantgroup **++ MCO_NET **++

participant MCO Parameters Udpates

end 


participantgroup **++ MCO_ACC **++
participant ALI Operations
end


CA Service->Bandwidth Management Entity:1. Request Resources

group If change of ALI Config Needed

note over Bandwidth Management Entity: If the requested resources results in change of ALI Configuration

Bandwidth Management Entity->MCO Parameters Udpates:2. Request ALI Config
MCO Parameters Udpates->ALI Operations:3. Request ALI Config

note over ALI Operations: Transceivers and ALI Groups are updated

MCO Parameters Udpates<-ALI Operations: 4. ALI Update Notification

note over MCO Parameters Udpates: Update GAGHs & GN Core  about the ALI Group status update

Bandwidth Management Entity<-MCO Parameters Udpates:5. ALI Update Notification

end

Bandwidth Management Entity->Message Handling Entity:6. Provide FCP for the CA Service
CA Service<-Bandwidth Management Entity: 7. Provide FCP
